Online Gate-Driven Flow Control in Resin Transfer Moulding Using a Neural-Network Surrogate

In resin transfer moulding, complete saturation of the fibre preform is necessary before the resin front reaches the outlet vent(s), to prevent dry-spot formation. In practice, the flow front rarely advances uniformly due to race-tracking effects. We propose a combined estimation and control strategy to address this issue. We use pressure-sensor data collected during filling to estimate the unknown race-tracking strengths via an iterated extended Kalman filter, and to simultaneously optimise auxiliary gate pressures to prevent the resin from arriving at the vent before complete saturation occurs. To make this approach feasible in real time, we replace the expensive finite element-control volume model with neural network surrogate models. The Bayesian approximation error framework is used to account for the discrepancy between the surrogates and the original model. To make the training of the surrogates feasible with time-dependent control actions, we prove that the flow-front geometry depends only on the time-averaged gate pressures. We demonstrate the methodology on a representative forked geometry, showing that the combined estimation-and-control framework can substantially reduce the number of unfilled nodes at the end of filling compared with an uncontrolled baseline. However, the level of improvement depends strongly on the location and number of auxiliary gates.

==> Data/control_metrics.csv <==
iter,trainLoss,valLoss
0,NaN,118329.3984375
100,110147.9375,114164.5703125
200,119983.390625,113628.75
300,107686.1796875,113085.6328125
400,121852.3125,112517.9609375
500,109572.65625,111923.25
600,110666.78125,111304.1640625
700,108353.90625,110664.375
800,114256.3046875,110006.3984375
900,100371.625,109331.8515625
1000,102445.046875,108641.71875
1100,110515.59375,107936.6875
1200,96450.96875,107217.328125
1300,110116.484375,106484.015625
1400,98814.40625,105737.1640625
1500,106072.515625,104977.015625
1600,107790.421875,104203.9296875
1700,108188.7734375,103418.2109375
1800,105613.4296875,102620.140625
1900,101565.1875,101810.0390625
2000,101356.3125,100988.1796875
2100,99469.8828125,100154.8671875
2200,84936.359375,99310.4453125
2300,93372.8515625,98455.1953125
2400,101165.7265625,97589.4140625
2500,88747.9609375,96713.4375
2600,92648.3203125,95827.59375
2700,93799.1171875,94932.2265625
2800,86202.9921875,94027.625
2900,97793.078125,93114.1875
3000,86580.40625,92192.2265625
3100,93768.5390625,91262.1640625
3200,89625.671875,90324.296875
3300,91565.921875,89379.03125
3400,86061.5546875,88426.78125
3500,84196.1796875,87467.9453125
3600,84726.703125,86502.8828125
3700,86374.640625,85532.09375
3800,84702.625,84555.953125
3900,87442.0625,83574.9140625
4000,84039.6875,82589.4453125
4100,80552.4453125,81599.9609375
4200,85229.671875,80606.984375
4300,76066.515625,79610.9765625
4400,80063.4453125,78612.4140625
4500,81880.0234375,77611.8515625
4600,76901.5703125,76609.703125
4700,71360.390625,75606.5859375
4800,67686.9921875,74602.953125
4900,74043.5078125,73599.40625
5000,70197.6015625,72596.453125
5100,71105.3671875,71594.671875
5200,67730.40625,70594.59375
5300,67057.421875,69596.8359375
5400,73678.28125,68601.9296875
5500,61592.69140625,67610.515625
5600,72846.9296875,66623.171875
5700,63380.328125,65307.3671875
5800,66069.390625,64123.8515625
5900,59775.8359375,63030.34375
6000,55326.04296875,61986.84765625
6100,59414.98828125,60937.171875
6200,57609.8828125,59893.453125
6300,60394.484375,58852.078125
6400,57038.4453125,57805.546875
6500,52818.44140625,56760.37109375
6600,58679.24609375,55725.8828125
6700,66162.3203125,54689.08984375
6800,51663.5234375,53656.75
6900,47646.05078125,52644.578125
7000,41892.01953125,51624.59765625
7100,43981.1484375,50614.375
7200,55224.37890625,49614.75390625
7300,47897.57421875,48618.37890625
7400,54859.72265625,47615.58984375
7500,42598.0546875,46627.01953125
7600,48874.23046875,45631.9921875
7700,45115.03125,44623.4296875
7800,44488.31640625,43622.0390625
7900,40326.40234375,42626.09375
8000,47793.203125,41655.06640625
8100,42978.875,40690.73046875
8200,41304.859375,39730.5
8300,35890.07421875,38785.921875
8400,37239.37890625,37846.7265625
8500,34047.26171875,36962.0234375
8600,34720.8046875,36060.359375
8700,36721.9765625,35179.16015625
8800,32427.6953125,34273.828125
8900,35911.03125,33449.2578125
9000,36528.96875,32525.763671875
9100,32342.119140625,31682.412109375
9200,28362.005859375,30878.796875
9300,28451.59375,30029.744140625
9400,30678.181640625,29225.47265625
9500,24952.107421875,28439.26953125
9600,27481.58984375,27644.748046875
9700,27347.837890625,26873.3046875
9800,26343.32421875,26111.66015625
9900,22445.359375,25370.01171875
10000,22641.775390625,24591.65234375
10100,22131.484375,23872.626953125
10200,22774.884765625,23179.287109375
10300,23567.560546875,22446.642578125
10400,18966.37890625,21799.2890625
10500,19649.1015625,21111.66796875
10600,19792.857421875,20446.130859375
10700,18799.033203125,19779.0859375
10800,21624.115234375,19116.748046875
10900,18298.9921875,18564.73046875
11000,18848.890625,17875.119140625
11100,18312.685546875,17295.978515625
11200,18176.685546875,16717.80859375
11300,15553.80859375,16123.2509765625
11400,16403.80078125,15589.3779296875
11500,14773.1884765625,15021.1279296875
11600,14904.685546875,14489.025390625
11700,11281.716796875,13975.59375
11800,13609.2490234375,13449.333984375
11900,11131.40234375,12967.5595703125
12000,13363.447265625,12471.2236328125
12100,9807.48828125,12050.7373046875
12200,11472.3671875,11583.01953125
12300,13345.884765625,11111.78125
12400,11056.90234375,10643.255859375
12500,12222.2587890625,10238.9951171875
12600,8724.9052734375,9797.53125
12700,10585.6787109375,9409.099609375
12800,9853.2900390625,9025.6904296875
12900,8770.8359375,8681.5419921875
13000,7859.72265625,8264.8544921875
13100,7475.48486328125,7940.5791015625
13200,8533.4912109375,7617.21435546875
13300,6687.07666015625,7217.13671875
13400,6687.75,6894.62646484375
13500,7584.98046875,6563.86279296875
13600,8114.1416015625,6299.076171875
13700,6337.28271484375,5988.87890625
13800,6298.36083984375,5706.4482421875
13900,6214.33154296875,5480.73681640625
14000,5625.35302734375,5148.18603515625
14100,4784.32666015625,4962.283203125
14200,5579.34326171875,4650.90673828125
14300,5265.12890625,4409.11962890625
14400,4373.634765625,4183.43701171875
14500,3973.3720703125,3990.91918945312
14600,5470.95751953125,3844.26611328125
14700,4007.0126953125,3595.28002929688
14800,3739.14770507812,3398.18725585938
14900,4030.88916015625,3196.80102539062
15000,3188.7978515625,2978.65625
15100,2213.91015625,2848.74951171875
15200,3262.8955078125,2624.845703125
15300,3606.91088867188,2502.94067382812
15400,3533.52392578125,2407.56884765625
15500,3009.89208984375,2181.95751953125
15600,2212.43139648438,2065.693359375
15700,3011.69653320312,1992.5400390625
15800,3259.13720703125,1819.96801757812
15900,2047.64404296875,1703.67944335938
16000,2714.19213867188,1606.91979980469
16100,2618.5205078125,1529.43371582031
16200,2230.0224609375,1465.35864257812
16300,2232.3076171875,1308.298828125
16400,1743.45935058594,1244.18200683594
16500,1899.36206054688,1157.31408691406
16600,1939.87561035156,1084.00500488281
16700,1930.2373046875,1047.02856445312
16800,1327.52783203125,975.314025878906
16900,1508.55090332031,896.637084960938
17000,1319.35205078125,849.885803222656
17100,1484.58630371094,821.737976074219
17200,1657.00622558594,759.012817382812
17300,1440.88916015625,698.184387207031
17400,1375.24072265625,682.193786621094
17500,1534.21948242188,661.003234863281
17600,1413.41284179688,700.317749023438
17700,1289.98815917969,671.879760742188
17800,1337.11145019531,571.642517089844
17900,1280.93872070312,563.707763671875
18000,963.59228515625,511.248596191406
18100,1404.02502441406,512.574584960938
18200,1426.97082519531,485.791351318359
18300,1240.37963867188,507.638397216797
18400,1307.24963378906,493.260040283203
18500,994.827941894531,439.874206542969
18600,992.134094238281,404.069702148438
18700,1325.03735351562,470.914489746094
18800,1445.4541015625,377.717620849609
18900,1122.25842285156,405.1591796875
19000,1096.53967285156,426.864990234375
19100,1304.50036621094,359.811126708984
19200,1479.84301757812,388.421539306641
19300,1300.0458984375,351.242034912109
19400,1050.20239257812,333.571624755859
19500,962.062255859375,339.898406982422
19600,986.955749511719,349.686401367188
19700,1441.55493164062,342.648345947266
19800,1289.37158203125,337.585388183594
19900,911.522766113281,317.743377685547
20000,980.204895019531,321.708679199219
20100,1055.43029785156,331.949554443359
20200,743.684692382812,291.866638183594
20300,888.419860839844,298.443481445312
20400,1107.72790527344,318.654998779297
20500,932.525817871094,302.016693115234
20600,1030.22924804688,310.792114257812
20700,883.745788574219,332.728637695312
20800,954.863830566406,306.338989257812
20900,874.800964355469,284.321990966797
21000,959.281677246094,303.9697265625
21100,697.215698242188,295.699737548828
21200,756.81494140625,295.790252685547
21300,905.603149414062,275.058837890625
21400,921.938171386719,299.647186279297
21500,935.972473144531,290.112640380859
21600,1030.14624023438,252.059295654297
21700,1190.03686523438,304.485565185547
21800,1039.29968261719,265.521636962891
21900,1157.92553710938,281.243804931641
22000,1036.91748046875,247.31477355957
22100,882.120056152344,281.454864501953
22200,729.600463867188,266.198150634766
22300,901.189025878906,266.362457275391
22400,882.313598632812,267.250579833984
22500,947.756042480469,255.557022094727
22600,1039.37548828125,269.435180664062
22700,975.648376464844,273.792877197266
22800,837.756408691406,288.24609375
22900,985.398681640625,306.912200927734
23000,777.90966796875,287.833892822266
23100,845.684448242188,249.545303344727
23200,853.835388183594,271.567993164062
23300,827.36865234375,250.80810546875
23400,1022.22705078125,242.807968139648
23500,910.416870117188,298.513366699219
23600,748.16015625,237.657470703125
23700,935.894104003906,259.819396972656
23800,877.779052734375,227.099227905273
23900,780.921020507812,290.274261474609
24000,870.779663085938,245.66291809082
24100,801.19580078125,289.169647216797
24200,855.015747070312,256.418792724609
24300,980.766418457031,263.173828125
24400,958.29638671875,243.448257446289
24500,932.008239746094,247.45817565918
24600,878.838134765625,268.61669921875
24700,1039.69738769531,234.01171875
24800,887.609313964844,260.581604003906
24900,771.5576171875,240.263778686523
25000,734.068969726562,257.0556640625
25100,991.429138183594,225.243774414062
25200,667.616516113281,276.200103759766
25300,811.979553222656,232.323532104492
25400,883.15869140625,242.033126831055
25500,879.725952148438,262.324157714844
25600,706.899108886719,266.885894775391
25700,708.189514160156,202.998229980469
25800,836.955810546875,218.667373657227
25900,867.196594238281,209.598831176758
26000,688.702270507812,201.927917480469
26100,804.227478027344,237.749267578125
26200,938.678466796875,204.48681640625
26300,805.74365234375,213.379455566406
26400,887.899719238281,221.655380249023
26500,831.632202148438,234.955642700195
26600,696.330261230469,228.097747802734
26700,681.612060546875,240.739501953125
26800,809.586303710938,224.974304199219
26900,712.019592285156,207.421478271484
27000,646.920593261719,241.762817382812
27100,761.886291503906,215.968902587891
27200,811.290283203125,220.994506835938
27300,826.599304199219,229.627319335938
27400,902.893310546875,237.929992675781
27500,895.682189941406,210.678817749023
27600,747.406494140625,234.970306396484
27700,724.584289550781,210.008102416992
27800,815.862731933594,197.792755126953
27900,672.437927246094,232.006423950195
28000,700.827392578125,215.633453369141
28100,775.656372070312,225.314971923828
28200,700.430419921875,184.359497070312
28300,856.343933105469,214.819946289062
28400,775.992919921875,239.132629394531
28500,638.530883789062,202.556610107422
28600,849.409973144531,207.379196166992
28700,667.541748046875,195.305282592773
28800,640.447204589844,230.356506347656
28900,957.699890136719,207.28450012207
29000,899.531372070312,244.140548706055
29100,721.212768554688,197.504669189453
29200,831.357482910156,222.67497253418
29300,725.559509277344,214.524322509766
29400,749.322021484375,207.271072387695
29500,645.972351074219,240.151382446289
29600,817.200378417969,181.249038696289
29700,857.002807617188,193.100219726562
29800,927.560668945312,195.405822753906
29900,589.445373535156,195.627731323242
30000,688.479370117188,200.087631225586
30100,685.895385742188,194.547714233398
30200,890.422302246094,223.113525390625
30300,754.007507324219,198.571029663086
30400,748.011657714844,243.655899047852
30500,679.692749023438,207.13818359375
30600,618.740478515625,200.860931396484
30700,602.556518554688,221.628479003906
30800,802.96240234375,171.427215576172
30900,656.362426757812,219.843856811523
31000,777.741943359375,224.158172607422
31100,666.5283203125,189.840209960938
31200,672.68017578125,245.282150268555
31300,658.372192382812,203.385498046875
31400,939.677368164062,215.618576049805
31500,761.134216308594,190.594131469727
31600,680.647705078125,189.044189453125
31700,743.690673828125,186.266189575195
31800,618.965942382812,182.26643371582
31900,728.514709472656,191.309448242188
32000,645.751159667969,172.639724731445
32100,868.1630859375,222.074920654297
32200,525.464538574219,200.617706298828
32300,730.434875488281,193.873596191406
32400,624.204711914062,192.267929077148
32500,639.831848144531,175.18879699707
32600,727.676696777344,180.984039306641
32700,653.970947265625,186.972274780273
32800,783.463134765625,202.936737060547
32900,766.681457519531,176.638122558594
33000,688.783569335938,179.708602905273
33100,775.406005859375,201.816329956055
33200,654.829711914062,223.031494140625
33300,725.933837890625,186.661331176758
33400,651.394897460938,222.389007568359
33500,658.802734375,224.637893676758
33600,656.591857910156,194.024780273438
33700,679.330017089844,207.23713684082
33800,773.651123046875,187.302261352539
33900,723.091064453125,226.359527587891
34000,708.642028808594,198.877319335938
34100,630.381591796875,207.602874755859
34200,584.980712890625,218.792556762695
34300,662.52587890625,174.970245361328
34400,728.941345214844,180.200469970703
34500,728.245239257812,220.986923217773
34600,677.200927734375,204.986145019531
34700,717.634582519531,167.573287963867
34800,616.859436035156,190.197662353516
34900,668.745910644531,220.1103515625
35000,573.5283203125,228.63752746582
35100,528.018676757812,173.432907104492
35200,629.974853515625,216.420196533203
35300,664.438049316406,184.023223876953
35400,658.750610351562,217.010604858398
35500,610.6162109375,211.207702636719
35600,647.471435546875,222.114532470703
35700,632.965698242188,204.185745239258
35800,667.773315429688,209.159469604492
35900,677.069763183594,244.160400390625
36000,616.283325195312,202.34391784668
36100,511.094268798828,201.671951293945
36200,621.290405273438,198.011932373047
36300,626.962280273438,203.031799316406
36400,576.490112304688,178.004516601562
36500,687.944580078125,187.995880126953
36600,821.3291015625,200.693542480469
36700,528.436340332031,187.267288208008
36800,630.224426269531,197.565399169922
36900,568.901977539062,181.712799072266
37000,537.10546875,213.742568969727
37100,750.016723632812,198.956436157227
37200,598.594116210938,225.773895263672
37300,807.633972167969,233.455276489258
37400,619.361633300781,190.549774169922
37500,607.958312988281,185.836761474609
37600,589.994018554688,181.988388061523
37700,537.573791503906,206.311080932617
37800,565.995971679688,162.034530639648
37900,594.288391113281,155.751922607422
38000,615.988891601562,182.729278564453
38100,632.757690429688,240.664703369141
38200,616.060913085938,206.389068603516
38300,568.449279785156,219.406005859375
38400,543.749755859375,207.605255126953
38500,702.625854492188,194.147094726562
38600,548.519775390625,252.441970825195
38700,697.112731933594,201.700180053711
38800,576.549682617188,209.624328613281
38900,694.967346191406,192.169418334961
39000,580.7958984375,231.995147705078
39100,593.120910644531,191.393844604492
39200,547.293640136719,269.948913574219
39300,558.663269042969,184.863739013672
39400,470.234680175781,191.174499511719
39500,607.662231445312,215.883773803711
39600,543.803833007812,202.560089111328
39700,590.313781738281,205.078247070312
39800,653.951049804688,234.843246459961
39900,548.405029296875,252.518707275391
40000,650.34814453125,176.400817871094
40100,530.850769042969,231.960906982422
40200,485.367706298828,182.305725097656
40300,587.884887695312,194.238510131836
40400,509.550445556641,228.674057006836
40500,662.705078125,172.12744140625
40600,448.514709472656,209.516632080078
40700,612.700744628906,200.651168823242
40800,673.689270019531,197.975143432617
40900,553.0400390625,198.131225585938
41000,565.63330078125,177.869705200195
41100,674.791442871094,260.328186035156
41200,471.902282714844,176.113998413086
41300,565.685119628906,242.834823608398
41400,562.263793945312,200.4384765625
41500,556.570068359375,207.816467285156
41600,560.591613769531,200.729782104492
41700,684.37451171875,203.843994140625
41800,566.837463378906,214.30534362793
41900,547.494934082031,231.886474609375
42000,622.4580078125,225.866500854492
42100,542.256713867188,223.242279052734
42200,448.798980712891,205.792251586914
42300,511.95166015625,210.444549560547
42400,684.712463378906,220.074249267578
42500,614.4931640625,224.877319335938
42600,502.074462890625,240.747024536133
42700,548.006103515625,196.590789794922
42800,602.821166992188,224.746322631836
42900,577.9541015625,180.424102783203
43000,554.626159667969,170.12922668457
43100,607.8515625,261.567810058594
43200,517.0166015625,207.535675048828
43300,459.981750488281,211.118545532227
43400,607.805786132812,189.132171630859
43500,483.427001953125,171.419250488281
43600,558.986206054688,216.722702026367
43700,556.145568847656,194.228988647461
43800,491.563537597656,167.989639282227
43900,538.53662109375,248.075393676758
44000,511.529968261719,311.068634033203
44100,506.889404296875,212.213577270508
44200,572.531555175781,242.301025390625
44300,499.849609375,191.338775634766
44400,547.263916015625,179.452301025391
44500,483.27392578125,223.703704833984
44600,579.162780761719,227.35432434082
44700,494.105773925781,177.009506225586
44800,573.045166015625,182.996505737305
44900,577.640625,220.431930541992
45000,626.860900878906,217.322906494141
45100,580.160095214844,230.726196289062
45200,570.8564453125,182.23063659668
45300,600.067077636719,217.512405395508
45400,517.078063964844,195.336502075195
45500,538.568237304688,202.155532836914
45600,542.232482910156,193.567443847656
45700,501.946319580078,322.613739013672
45800,565.9453125,232.232528686523
45900,469.506774902344,192.938751220703
46000,439.878845214844,189.286331176758
46100,559.414978027344,205.543731689453
46200,740.984497070312,236.588302612305
46300,584.783752441406,235.042999267578
46400,572.062866210938,247.503448486328
46500,483.327880859375,247.605682373047
46600,531.476928710938,236.761322021484
46700,561.804626464844,205.318603515625
46800,462.898895263672,198.578842163086
46900,479.416107177734,272.443664550781
47000,461.61962890625,200.543243408203
47100,741.838195800781,272.163665771484
47200,468.197570800781,229.583404541016
47300,591.989318847656,242.155517578125
47400,484.809875488281,232.338897705078
47500,642.196533203125,213.63948059082
47600,515.851318359375,220.551651000977
47700,439.339508056641,253.286102294922
47800,477.651794433594,240.897399902344
47900,574.138366699219,256.840850830078
48000,556.874633789062,226.643447875977
48100,578.675231933594,287.949432373047
48200,496.018890380859,199.314468383789
48300,466.788238525391,262.313812255859
48400,613.508972167969,215.747329711914
48500,433.951324462891,215.123397827148
48600,501.771667480469,253.644226074219
48700,468.804321289062,217.394424438477
48800,507.139038085938,263.724945068359
48900,540.623168945312,234.213027954102
49000,558.104248046875,276.755462646484
49100,594.847106933594,224.186447143555
49200,453.287963867188,230.070755004883
49300,567.437255859375,245.999954223633
49400,527.184204101562,190.420471191406
49500,695.568664550781,185.309234619141
49600,491.936492919922,293.175476074219
49700,422.689788818359,205.136642456055
49800,442.936737060547,220.608596801758
49900,473.939056396484,213.412857055664
50000,611.846069335938,164.638900756836
50100,510.501800537109,249.464981079102
50200,468.957763671875,220.125701904297
50300,555.7412109375,199.913818359375
50400,510.648498535156,229.430755615234
50500,515.673461914062,257.641998291016
50600,508.539489746094,231.154632568359
50700,718.32666015625,239.41145324707
50800,477.303802490234,219.760971069336
50900,639.412902832031,243.556579589844
51000,464.731719970703,185.194915771484
51100,610.585144042969,271.207427978516
51200,682.776916503906,194.081237792969
51300,656.246459960938,233.970245361328
51400,529.059326171875,212.878494262695
51500,551.072998046875,226.074554443359
51600,465.950744628906,307.778350830078
51700,558.344299316406,186.967864990234
51800,556.411437988281,252.6865234375
51900,799.691345214844,262.165161132812
52000,571.725524902344,261.757263183594
52100,534.14208984375,255.891448974609
52200,698.014709472656,256.150726318359
52300,448.278564453125,261.445648193359
52400,451.968902587891,201.690658569336
52500,522.372680664062,233.291381835938
52600,576.720458984375,225.425827026367
52700,552.944396972656,200.824295043945
52800,526.807434082031,172.253845214844
52900,443.670043945312,245.010467529297
53000,484.442138671875,234.795623779297
53100,431.796661376953,221.539627075195
53200,546.659545898438,250.085952758789
53300,559.673095703125,258.803161621094
53400,473.798431396484,224.035598754883
53500,511.647583007812,213.759902954102
53600,378.038879394531,253.475402832031
53700,403.393981933594,252.068099975586
53800,498.722076416016,250.689727783203
53900,529.828796386719,231.877975463867
54000,646.541442871094,214.343795776367
54100,445.999816894531,181.453063964844
54200,404.740417480469,254.68733215332
54300,402.218566894531,324.054138183594
54400,590.829040527344,250.749206542969
54500,405.3330078125,198.323883056641
54600,378.719177246094,186.40478515625
54700,448.850646972656,203.214630126953
54800,532.132934570312,192.485687255859
54900,516.72314453125,278.454559326172
55000,481.260681152344,273.523864746094
55100,457.632568359375,251.521820068359
55200,550.1123046875,239.264846801758
55300,509.095520019531,208.441024780273
55400,489.572875976562,234.442321777344
55500,536.938903808594,226.901428222656
55600,469.640228271484,252.259796142578
55700,453.977813720703,218.508056640625
55800,518.954772949219,252.078353881836
55900,482.543579101562,279.093231201172
56000,436.418334960938,238.830993652344
56100,469.480621337891,248.864700317383
56200,512.742919921875,262.151306152344
56300,465.111297607422,260.553985595703
56400,517.962829589844,215.37483215332
56500,503.38720703125,195.858367919922
56600,354.847137451172,265.528442382812
56700,524.928527832031,183.553771972656
56800,399.321807861328,298.486694335938
56900,503.925323486328,283.418151855469
57000,457.440582275391,303.420196533203
57100,428.830108642578,268.004699707031
57200,468.777313232422,246.240844726562
57300,491.011108398438,191.226303100586
57400,429.410339355469,256.725433349609
57500,516.387512207031,242.100402832031
57600,483.514190673828,198.405944824219
57700,500.554077148438,205.453735351562
57800,546.474609375,235.008102416992
57900,506.156463623047,216.292495727539
58000,488.47705078125,235.4970703125
58100,362.372436523438,251.504425048828
58200,484.465301513672,250.040069580078
58300,400.364288330078,258.854522705078
58400,482.847015380859,292.885192871094
58500,502.241241455078,259.190734863281
58600,421.181854248047,273.596313476562
58700,548.147033691406,233.524551391602
58800,433.559387207031,255.086929321289
58900,446.897430419922,244.75830078125
59000,450.909729003906,213.444351196289
59100,519.323364257812,231.278244018555
59200,472.69091796875,303.824951171875
59300,452.49658203125,244.490646362305
59400,523.126770019531,315.534362792969
59500,511.950317382812,261.679718017578
59600,436.267028808594,192.114105224609
59700,563.32373046875,229.571151733398
59800,564.799072265625,222.876556396484
59900,411.810485839844,289.308319091797
60000,497.483276367188,227.601028442383
60100,511.970977783203,302.541900634766
60200,503.699951171875,245.38427734375
60300,455.534759521484,319.049682617188
60400,341.952301025391,260.98046875
60500,680.618530273438,259.166015625
60600,440.067077636719,205.209243774414
60700,456.150451660156,233.153274536133
60800,357.844665527344,252.935272216797
60900,361.912628173828,263.957916259766
61000,443.482116699219,261.112915039062
61100,429.132446289062,236.216293334961
61200,458.001922607422,312.911346435547
61300,498.769409179688,209.861526489258
61400,460.984619140625,220.086395263672
61500,529.766723632812,247.50944519043
61600,418.010345458984,313.478363037109
61700,428.436370849609,230.343856811523
61800,692.401184082031,229.769226074219
61900,531.875671386719,219.421127319336
62000,365.735137939453,311.789154052734
62100,399.230865478516,233.885101318359
62200,435.156982421875,274.916259765625
62300,500.644348144531,233.885055541992
62400,602.086120605469,228.658203125
62500,468.620147705078,298.924163818359
62600,385.239593505859,274.553131103516
62700,555.619079589844,248.870422363281
62800,479.751495361328,291.014038085938
62900,587.119995117188,228.122817993164
63000,429.470123291016,254.902969360352
63100,624.530090332031,246.696731567383
63200,472.077911376953,242.974700927734
63300,412.974884033203,253.491424560547
63400,501.979461669922,240.017532348633
63500,427.347045898438,299.458984375
63600,525.916870117188,229.823745727539
63700,373.399200439453,240.477981567383
63800,378.988708496094,306.642761230469
63900,550.373413085938,281.244934082031
64000,478.378265380859,268.334075927734
64100,424.901000976562,206.323486328125
64200,489.722412109375,288.525451660156
64300,528.095031738281,221.753326416016
64400,553.302551269531,231.36555480957
64500,530.654418945312,237.113647460938
64600,479.631561279297,249.164993286133
64700,527.774475097656,246.369079589844
64800,501.168579101562,292.613861083984
64900,488.489837646484,301.923248291016
65000,390.259857177734,231.671844482422
65100,365.373626708984,280.358612060547
65200,434.264404296875,304.944580078125
65300,492.242340087891,237.452728271484
65400,411.388763427734,218.099426269531
65500,659.533020019531,217.194351196289
65600,461.528686523438,274.491333007812
65700,455.942626953125,315.707733154297
65800,488.118957519531,242.721801757812
65900,405.655944824219,265.537261962891
66000,485.442108154297,250.952743530273
66100,435.718566894531,254.770446777344
66200,433.853820800781,226.848876953125
66300,408.502624511719,319.094299316406
66400,412.453125,281.444305419922
66500,373.052978515625,267.162841796875
66600,511.868194580078,190.717529296875
66700,392.457214355469,230.2841796875
66800,517.352294921875,206.424118041992
66900,553.041870117188,264.063446044922
67000,408.943756103516,287.250183105469
67100,334.877899169922,238.796478271484
67200,477.296630859375,257.773406982422
67300,498.268096923828,320.585205078125
67400,417.079345703125,257.534210205078
67500,442.587463378906,236.554092407227
67600,469.336700439453,214.543395996094
67700,513.273193359375,237.691345214844
67800,481.687072753906,249.466827392578
67900,451.791351318359,305.124542236328
68000,385.695281982422,247.849151611328
68100,434.839874267578,253.872543334961
68200,439.912109375,222.790802001953
68300,527.408447265625,281.740051269531
68400,394.677398681641,258.237915039062
68500,498.026031494141,260.00927734375
68600,554.484008789062,257.73779296875
68700,373.864349365234,256.205474853516
68800,427.953369140625,237.330978393555
68900,395.845031738281,250.270782470703
69000,442.815948486328,221.335479736328
69100,452.777954101562,246.85612487793
69200,384.286987304688,211.851257324219
69300,462.739532470703,238.107971191406
69400,412.107299804688,261.232513427734
69500,409.394561767578,243.071746826172
69600,416.984375,257.107879638672
69700,448.189575195312,332.329010009766
69800,359.713684082031,279.943267822266
69900,504.908081054688,294.955230712891
70000,401.638519287109,283.806060791016
70100,365.872772216797,258.644348144531
70200,604.761047363281,228.698303222656
70300,393.281372070312,274.967681884766
70400,472.368957519531,293.736785888672
70500,379.329925537109,295.477142333984
70600,420.646118164062,273.867431640625
70700,399.842071533203,264.925506591797
70800,364.791809082031,220.251647949219
70900,459.402038574219,259.215423583984
71000,384.519500732422,301.404510498047
71100,474.182739257812,232.388244628906
71200,416.23681640625,275.404418945312
71300,381.396697998047,229.684906005859
71400,412.004699707031,252.346878051758
71500,360.302124023438,259.294372558594
71600,322.146240234375,293.646270751953
71700,394.516845703125,285.00244140625
71800,459.327453613281,229.993469238281
71900,384.294555664062,247.964981079102
72000,509.649383544922,274.995697021484
72100,425.915008544922,302.623962402344
72200,383.431182861328,214.845397949219
72300,369.460998535156,288.77294921875
72400,406.257751464844,233.640380859375
72500,398.394683837891,303.278289794922
72600,370.357025146484,202.644241333008
72700,492.708984375,274.294860839844
72800,451.319030761719,356.392211914062
72900,466.868927001953,233.885528564453
73000,401.712921142578,270.370697021484
73100,393.505981445312,254.487731933594
73200,369.191833496094,286.7890625
73300,435.877410888672,270.560333251953
73400,436.010559082031,223.696075439453
73500,488.562835693359,272.262481689453
73600,375.510894775391,256.514251708984
73700,458.18212890625,366.353179931641
73800,487.096588134766,278.224700927734
73900,467.306396484375,303.183898925781
74000,488.034576416016,246.754501342773
74100,403.341003417969,262.134613037109
74200,369.333251953125,253.998443603516
74300,377.240661621094,216.07470703125
74400,437.692291259766,298.701385498047
74500,439.391662597656,236.112121582031
74600,468.210510253906,265.877410888672
74700,413.516937255859,283.037261962891
74800,379.724273681641,323.041137695312
74900,426.955413818359,217.038925170898
75000,433.293426513672,311.563690185547
75100,501.904235839844,284.648864746094
75200,374.306823730469,248.400405883789
75300,355.078430175781,290.289642333984
75400,434.139099121094,261.72412109375
75500,433.042541503906,303.948211669922
75600,444.720153808594,246.503768920898
75700,475.516296386719,267.128387451172
75800,462.628326416016,316.505035400391
75900,382.366424560547,297.623260498047
76000,561.168884277344,276.875732421875
76100,362.8095703125,276.109161376953
76200,422.476959228516,312.133758544922
76300,406.574035644531,330.262664794922
76400,431.447631835938,216.079971313477
76500,377.907318115234,252.004348754883
76600,461.911895751953,274.01708984375
76700,444.501983642578,332.279663085938
76800,360.243286132812,292.457611083984
76900,409.510437011719,298.481384277344
77000,454.850616455078,297.894714355469
77100,448.552429199219,296.585693359375
77200,476.751922607422,297.015106201172
77300,338.365600585938,261.835357666016
77400,414.718200683594,294.561065673828
77500,393.773895263672,283.593658447266
77600,412.131072998047,283.722808837891
77700,455.189514160156,247.158630371094
77800,453.225830078125,268.385070800781
77900,310.214202880859,281.661163330078
78000,356.047332763672,285.558166503906
78100,378.294219970703,311.390930175781
78200,456.736846923828,311.253112792969
78300,414.105834960938,296.630737304688
78400,414.562377929688,247.268981933594
78500,369.255737304688,278.39794921875
78600,378.997253417969,241.751693725586
78700,506.293762207031,229.564422607422
78800,343.8134765625,271.195648193359
78900,400.958099365234,268.772491455078
79000,468.363555908203,276.970336914062
79100,439.399963378906,283.598388671875
79200,367.723175048828,306.341613769531
79300,369.176696777344,287.568817138672
79400,406.261444091797,253.297271728516
79500,451.47021484375,322.412567138672
79600,405.042053222656,304.722259521484
79700,456.180084228516,342.367462158203
79800,450.017181396484,333.500823974609
79900,362.234008789062,289.150451660156
80000,410.969482421875,316.350219726562
80100,505.307556152344,267.428649902344
80200,409.541900634766,284.589416503906
80300,609.002380371094,306.587463378906
80400,359.879272460938,278.6005859375
80500,346.046325683594,309.955688476562
80600,431.130432128906,327.369110107422
80700,450.090637207031,286.840362548828
80800,333.401245117188,305.596343994141
80900,389.717224121094,299.723175048828
81000,286.851837158203,259.849792480469
81100,426.420776367188,322.737915039062
81200,404.626647949219,272.801696777344
81300,418.147735595703,260.822113037109
81400,374.397521972656,259.040588378906
81500,363.374084472656,271.471435546875
81600,539.630737304688,279.869659423828
81700,396.676452636719,329.753540039062
81800,342.12744140625,294.391815185547
81900,395.366180419922,315.518951416016
82000,375.34375,296.36279296875
82100,362.435455322266,315.929382324219
82200,361.911529541016,285.735229492188
82300,351.332427978516,292.698059082031
82400,437.061614990234,330.405029296875
82500,415.332824707031,311.707153320312
82600,357.015563964844,390.844390869141
82700,339.594177246094,288.157592773438
82800,397.653533935547,316.539733886719
82900,407.495025634766,256.508392333984
83000,384.067687988281,247.358673095703
83100,315.650177001953,344.230377197266
83200,419.631500244141,341.666046142578
83300,555.429138183594,338.365417480469
83400,323.569488525391,299.591033935547
83500,369.072265625,260.850189208984
83600,355.930938720703,256.584106445312
83700,449.542724609375,275.581359863281
83800,398.863647460938,290.088836669922
83900,434.043365478516,310.303771972656
84000,531.502685546875,260.52294921875
84100,407.606353759766,322.212860107422
84200,381.097351074219,263.214111328125
84300,372.840454101562,338.750518798828
84400,368.155426025391,306.164123535156
84500,432.675231933594,325.656066894531
84600,364.317779541016,300.460968017578
84700,427.049072265625,292.815063476562
84800,342.333618164062,317.582397460938
84900,389.892578125,255.453750610352
85000,445.698303222656,299.631317138672
85100,416.756469726562,308.198089599609
85200,392.681976318359,323.362487792969
85300,357.492553710938,341.090087890625
85400,388.951843261719,368.607055664062
85500,427.853820800781,315.925262451172
85600,422.791931152344,290.643768310547
85700,316.964385986328,264.672668457031
85800,437.464538574219,312.727752685547
85900,318.539703369141,270.077301025391
86000,302.606719970703,356.072662353516
86100,447.154846191406,326.302764892578
86200,316.74951171875,297.269165039062
86300,381.566680908203,337.823272705078
86400,391.451232910156,289.256408691406
86500,371.094299316406,288.137390136719
86600,361.219848632812,369.195190429688
86700,400.412475585938,329.366607666016
86800,377.026947021484,277.677490234375
86900,369.396057128906,340.883514404297
87000,374.143981933594,282.875030517578
87100,447.154418945312,306.354858398438
87200,466.418731689453,304.473449707031
87300,396.139038085938,333.069702148438
87400,390.155303955078,328.315124511719
87500,347.091979980469,297.113494873047
87600,339.122314453125,381.196197509766
87700,329.022247314453,318.547424316406
87800,484.749633789062,309.4990234375
87900,342.088684082031,305.572509765625


==> Data/training_metrics1.csv <==
iter,trainLoss,valLoss
0,NaN,0.701578676700592
100,0.0207518132627833,0.0118890888988972
200,0.0129332812067623,0.00787258800119162
300,0.0102786715823584,0.00622358499094844
400,0.00819183208707791,0.00546668330207467
500,0.00723636575487735,0.00507714599370956
600,0.00682651675542755,0.00467183208093047
700,0.00751580481612997,0.00438228016719222
800,0.00629229944781484,0.00409656250849366
900,0.00535898658298521,0.00394739583134651
1000,0.00601490970645461,0.00368835986591876
1100,0.00573965400446539,0.00344580644741654
1200,0.00496318182196411,0.00314778392203152
1300,0.00477260439080092,0.0027675696182996
1400,0.00380764501710984,0.00251255580224097
1500,0.00404602462626308,0.00226419395767152
1600,0.00335382055159109,0.0019991819281131
1700,0.00345106401309559,0.00190313055645674
1800,0.00288549348792803,0.00173290516249835
1900,0.002830488358922,0.00157033011782914
2000,0.00293558305355894,0.00153976352885365
2100,0.00452006974071618,0.00131913146469742
2200,0.00311739576593276,0.00132719369139522
2300,0.0021418856690752,0.0012059313012287
2400,0.00214660191768876,0.00118163088336587
2500,0.00212761360989869,0.00121213321108371
2600,0.00285912854526271,0.00109643710311502
2700,0.00232225175320774,0.00111151894088835
2800,0.00202213663781617,0.00103381485678256
2900,0.00246358403748072,0.00107049243524671
3000,0.00181462661307658,0.00102228426840156
3100,0.00182655653358819,0.00105385121423751
3200,0.002561636030448,0.000990003347396851
3300,0.00186272056478438,0.00101156230084598
3400,0.00163746292639118,0.001002706005238
3500,0.00166144126312876,0.000961227808147669
3600,0.00144971792741291,0.000924279331229627
3700,0.00156845042224139,0.000843427900690585
3800,0.00162652657870552,0.0011534399818629
3900,0.00217913774113095,0.00098038325086236
4000,0.00168557765375136,0.00100888626184314
4100,0.00142815740327304,0.000979994772933424
4200,0.00168766352134468,0.001035698922351
4300,0.00188495712630953,0.00100984226446599
4400,0.00138926259444546,0.00100318086333573
4500,0.00203793173268913,0.00101187091786414
4600,0.00148136286869694,0.00094356166664511
4700,0.00158134957851394,0.00115052715409547
4800,0.00173363543193461,0.000986397033557296
4900,0.00133570707435772,0.000873005134053528
5000,0.00187277924041346,0.00120683759450912
5100,0.00233269337347344,0.000927529996261001
5200,0.00172148277293335,0.00124823779333383
5300,0.00130888743113348,0.00112592428922653
5400,0.00122160047247014,0.00117007968947291
5500,0.00183176539270443,0.000876657082699239
5600,0.00170429673213188,0.00112848402932286
5700,0.00154342829284161,0.00111033755820245
5800,0.00153858633901498,0.00118377944454551
5900,0.00154329399303595,0.000897449150215834
6000,0.00131199098842097,0.00135951780248433
6100,0.00137864721548867,0.000994702917523682
6200,0.00159325653772104,0.000929632573388517
6300,0.00131092079936411,0.00100320414640009
6400,0.00144379961560851,0.00114185025449842
6500,0.00168420067251415,0.000930410635191947
6600,0.00129644819403228,0.000831835845019668
6700,0.00150317514806201,0.000914100208319724
6800,0.00146346814609275,0.00106220215093344
6900,0.00138011307197865,0.0011592578375712
7000,0.00161175860071881,0.00104712857864797
7100,0.00135249233890764,0.000905914756003767
7200,0.00127687721150747,0.000867692171595991
7300,0.00144265301112252,0.00109170435462147
7400,0.00166711998942144,0.0010160063393414
7500,0.00130820019430683,0.00129708787426353
7600,0.00173713505089293,0.000878472987096757
7700,0.00124930865336207,0.0010485677048564
7800,0.00138965227078892,0.00119724893011153
7900,0.00147313064781275,0.001119370223023
8000,0.0014248873368995,0.00136496999766678
8100,0.00152176624337904,0.00124719017185271
8200,0.00146420232829147,0.00119261862710118
8300,0.00125625351812911,0.0010472780559212
8400,0.0019186352314065,0.000938745564781129
8500,0.00125421333629389,0.000881843676324934
8600,0.00144068999921754,0.00114318286068738
8700,0.00166379492229472,0.00095737463561818
8800,0.00125842828062202,0.000983125995844603
8900,0.00152613686596629,0.00126710126642138
9000,0.00137753732943968,0.000878890044987202
9100,0.00127369137786146,0.000857588078361005
9200,0.00126588396617297,0.000943578546866775
9300,0.00135908272587072,0.00103642325848341
9400,0.00115848279576229,0.00109520566184074
9500,0.00129093575107326,0.00118083786219358
9600,0.00125632134073511,0.00111412047408521
9700,0.00111803465306015,0.00105841364711523
9800,0.00134714293810409,0.00128243223298341
9900,0.00131720847652764,0.000894464668817818
10000,0.00130656885822569,0.000956766190938652
10100,0.00130274355886561,0.00120005314238369
10200,0.00170279577131578,0.000932007096707821
10300,0.00139287607367604,0.00126670976169407
10400,0.00130328049867676,0.000976027746219188
10500,0.00122947714720387,0.00113905977923423
10600,0.00220221989066737,0.000850317999720573
10700,0.00124944675531967,0.00123780453577638
10800,0.00125650294237773,0.00111194094642997
10900,0.00133814519321453,0.000995822134427726
11000,0.0016034246963615,0.000987439067102969
11100,0.00129027081037187,0.00118975422810763
11200,0.00106108255214728,0.000940182828344405
11300,0.00142267737116484,0.000916141085326672
11400,0.00120999506687773,0.000854778976645321
11500,0.00127528586598739,0.000848252326250076
11600,0.0019903187385317,0.00103088782634586
11700,0.00129830605581557,0.000936200027354062
11800,0.00123575783839714,0.000975179660599679
11900,0.000999549635132065,0.000855422287713736
12000,0.00165702324048082,0.000959700788371265
12100,0.00139874923723333,0.000869898591190577
12200,0.00122160436558032,0.000918595294933766
12300,0.00116445356592639,0.000947731779888272
12400,0.00111951593118691,0.000876083387993276
12500,0.00131602908073981,0.000894328171852976
12600,0.00138423725495326,0.000815582403447479
12700,0.00137270568288548,0.000907654699403793
12800,0.00160226617076762,0.000975466798990965
12900,0.00179214303401243,0.000864682311657816
13000,0.00119238460898945,0.000915200216695666
13100,0.00130797770395775,0.00122418743558228
13200,0.00151553624688021,0.000958398450165987
13300,0.00136413338077122,0.000957293610554188
13400,0.00317010436767926,0.000995324575342238
13500,0.00113347704001161,0.00121520867105573
13600,0.00133094408278145,0.00090404023649171
13700,0.00118383348883808,0.000810062163509429
13800,0.00126201482062651,0.00107132061384618
13900,0.00118502605072895,0.00102281558793038
14000,0.00136170013342572,0.000936767726670951
14100,0.00132667440741562,0.000811583246104419
14200,0.00138880167001395,0.000896950659807771
14300,0.00125010948739786,0.000978324445895851
14400,0.00115043251922389,0.00115797983016819
14500,0.001286725926053,0.00093936815392226
14600,0.00169856956595307,0.000915280426852405
14700,0.00121748742648749,0.000904486805666238
14800,0.00145385556035227,0.00107938959263265
14900,0.00119194340076053,0.00109744747169316
15000,0.00117179289009469,0.00104165077209473
15100,0.00122637208933932,0.000981877907179296
15200,0.00129298264605481,0.00106746458914131
15300,0.00164109451192142,0.00105182197876275
15400,0.00127401264789627,0.00086966686649248
15500,0.00119196592975229,0.000999455107375979
15600,0.00119885405244357,0.000957566371653229
15700,0.00123019672751256,0.000888138718437403
15800,0.00113426052431265,0.00110098102595657
15900,0.00131377921509178,0.000980835291557014
16000,0.00139163715566733,0.00103614735417068
16100,0.0017503150058894,0.000932329334318638
16200,0.00137642741416483,0.0010144617408514
16300,0.00151690134150848,0.00100431044120342
16400,0.00112014167788022,0.00113599619362503
16500,0.00132545359305378,0.00104989809915423
16600,0.00111663491126205,0.00110348558519036
16700,0.0011922558032153,0.0010487767867744
16800,0.00190358751186603,0.000850997399538755
16900,0.0011463654638184,0.000946474552620202
17000,0.00107255038585211,0.00129859417211264
17100,0.00114242141592033,0.00118492974434048
17200,0.00168496330093256,0.00119580037426203
17300,0.00122690271419636,0.000972432433627546
17400,0.00110771626884619,0.000870006741024554
17500,0.0011326717145395,0.00103941734414548
17600,0.00122074711949457,0.000964957464020699
17700,0.00148463630799368,0.000962469610385597
17800,0.00134395131875583,0.0011464940616861
17900,0.0010762818694742,0.000861818494740874
18000,0.00298176610636919,0.000823157897684723
18100,0.00139118873485772,0.00110400002449751
18200,0.00135571674500942,0.00130644137971103
18300,0.00133307183116187,0.000974296592175961
18400,0.00117823128688265,0.000982030876912177
18500,0.00106832232583531,0.00103387038689107
18600,0.00111882905969423,0.000821245019324124
18700,0.00124249282653598,0.00120398250874132
18800,0.00144228242833234,0.000881365733221173
18900,0.00129554864202911,0.000983621925115585
19000,0.00148857092125584,0.000933920440729707
19100,0.00132201749421908,0.00100937695242465
19200,0.0011861293703694,0.000839798827655613
19300,0.00149450456322005,0.000846285955049098
19400,0.00114968162883655,0.00103485956788063
19500,0.00158535386384952,0.000885708373971283
19600,0.00142008052153864,0.00111952447332442
19700,0.00107410972681376,0.00102052267175168
19800,0.00118533828715017,0.000981575227342546
19900,0.00104146136026022,0.000916773977223784
20000,0.00112313960593428,0.00102124107070267
20100,0.00127234436920828,0.000973354792222381
20200,0.00117407397148619,0.00112265860661864
20300,0.00181519678358672,0.000937055854592472
20400,0.00104149093696615,0.000923494051676244
20500,0.00128677934480789,0.00111930246930569
20600,0.00125293239530544,0.00107503670733422
20700,0.00156556151903986,0.00101999670732766
20800,0.00115659243894534,0.000848006748128682
20900,0.00137599235696889,0.00103931582998484
21000,0.00143126208916239,0.0014226648490876
21100,0.00112165359490085,0.000852451135870069
21200,0.0012799440654611,0.000956925563514233
21300,0.00130935413405956,0.00109719566535205
21400,0.00129366476954808,0.000851425982546061
21500,0.00113043750108128,0.00140345271211118
21600,0.0012200109190919,0.00094714091392234
21700,0.00117577531605171,0.00110888900235295
21800,0.00180840011636603,0.000858786108437926
21900,0.00105665046383415,0.00098067766521126
22000,0.00129327045853609,0.00107963557820767
22100,0.00124574126257577,0.000896997808013111
22200,0.0012306674948304,0.00085852068150416
22300,0.00141757537139929,0.0013003017520532
22400,0.00119064464718979,0.000961618847213686
22500,0.00168930574914673,0.00115459319204092
22600,0.00111611672009822,0.0011096247471869
22700,0.00109332660666015,0.000944016850553453
22800,0.00171682853407044,0.000848930852953345
22900,0.00134634296873981,0.000938470766413957
23000,0.0013714593768418,0.00158097920939326
23100,0.00124872591333501,0.00108983623795211
23200,0.00103846519161063,0.00113475299440324
23300,0.00107199947796186,0.00107001746073365
23400,0.00116965934152692,0.000838923908304423
23500,0.00148466989730351,0.000874675693921745
23600,0.0012197514053577,0.000889745133463293
23700,0.00105811452628941,0.00109064136631787
23800,0.000949609655639824,0.00153562834020704
23900,0.0012724474900898,0.000891782867256552
24000,0.00114256155709184,0.00116714299656451
24100,0.00131735620978847,0.000861447886563838
24200,0.00127313616853519,0.00118533801287413
24300,0.001678660585896,0.00103251484688371
24400,0.00103974729528762,0.00098315835930407
24500,0.00102420356252394,0.000921027269214392
24600,0.000999787558314828,0.000885216461028904
24700,0.00187104081423508,0.000951053632888943
24800,0.00158019975442186,0.00104612542781979
24900,0.00105155130342274,0.00104280211962759
25000,0.0011750755471063,0.00102850690018386
25100,0.00136639231270914,0.00103219575248659
25200,0.00138186148866317,0.00115738052409142
25300,0.00131080557395449,0.0011291578412056
25400,0.00127572106533745,0.00129922584164888
25500,0.00109829562252466,0.00113390933256596
25600,0.00144853539450953,0.000984357087872922
25700,0.00173077590289589,0.000926668813917786
25800,0.00118196089370082,0.0011193958343938
25900,0.00121815860061053,0.00121867028065026
26000,0.00146856963578777,0.00100284384097904
26100,0.000895746381513247,0.00107543217018247
26200,0.00119754628029357,0.000997703638859093
26300,0.00128388781013963,0.000763873453252017
26400,0.00133017060225015,0.000964803737588227
26500,0.00114882222177734,0.00125340034719557
26600,0.00116209244432461,0.00112662359606475
26700,0.00126011880085192,0.000970662047620863
26800,0.0010730082884831,0.000893662450835109
26900,0.00143863610800803,0.000930886773858219
27000,0.00150137820199107,0.000869788462296128
27100,0.00185065345504754,0.000910956994630396
27200,0.00127940819006122,0.00097433035261929
27300,0.00122943477078895,0.000984894926659763
27400,0.0012817037027253,0.00113410991616547
27500,0.0011691429952059,0.00113212293945253
27600,0.00108506992666593,0.000833609024994075
27700,0.00116237821812303,0.000970789522398263
27800,0.000970214372163059,0.000806892290711403
27900,0.00128857061748685,0.000866460730321705
28000,0.00141433022307809,0.00109561008866876
28100,0.00151702967375267,0.00090418488252908
28200,0.00127110687448861,0.000986178056336939
28300,0.00179479485989644,0.00080905546201393
28400,0.00107693338330898,0.000966935360338539
28500,0.00146704043571303,0.000808946613688022
28600,0.00136639102183623,0.000925421947613358
28700,0.00116618970708673,0.00104678026400506
28800,0.001096503344528,0.000926991808228195
28900,0.0015474309382536,0.000911302049644291
29000,0.00140537762824466,0.000866680347826332
29100,0.00133849994510623,0.00100923015270382
29200,0.00127522201114142,0.00111901445779949
29300,0.00123344984211159,0.000976838753558695
29400,0.00143059164690997,0.000825655821245164
29500,0.00130110180446681,0.00102361070457846
29600,0.0011650307184974,0.00108971761073917
29700,0.00110637073671575,0.00103177886921912
29800,0.00124788001251255,0.000899002479854971
29900,0.00114857198193574,0.000880479929037392
30000,0.0012793063830095,0.00106002239044756
30100,0.00121280073303931,0.000973722664639354
30200,0.00122692628578195,0.000983658479526639
30300,0.00132219026635791,0.000933054951019585
30400,0.00130366039909196,0.000910492264665663
30500,0.00122477182092574,0.00127117370720953
30600,0.00120067765118418,0.000957784126512706
30700,0.00115611011572707,0.00117616087663919
30800,0.00122298620520518,0.00115902966354042
30900,0.0010851199439782,0.000879226019605994
31000,0.00134266082934674,0.000938407727517188
31100,0.00135983318793832,0.000856940692756325
31200,0.00129698796569161,0.00108636915683746
31300,0.00169770953217827,0.000836278835777193
31400,0.00119159443848034,0.000843520450871438
31500,0.00148946743919878,0.000863741675857455
31600,0.00158618043031676,0.000802939932327718
31700,0.00141473790172761,0.0011647577630356
31800,0.00113803074253139,0.00101232994347811
31900,0.00121172619427095,0.00112611602526158
32000,0.00118572913469974,0.000859612540807575
32100,0.00220008967636396,0.000819191453047097
32200,0.00146279070537157,0.00107783649582416
32300,0.00129365342248304,0.0010223847348243
32400,0.00128144769580597,0.0013708621263504
32500,0.00126935759412011,0.000886494410224259
32600,0.00108138699728818,0.000925005530007184
32700,0.00185940078303597,0.000921074999496341
32800,0.0014644484845218,0.000907827692572027
32900,0.00146787019765028,0.000874183780979365
33000,0.00113075400547938,0.00125603459309787
33100,0.00126010184759866,0.00115653884131461
33200,0.00132749346890393,0.000920080405194312
33300,0.00124195883185433,0.000953019654843956
33400,0.0013965556289404,0.000958758464548737
33500,0.00143203246733113,0.000949066248722374
33600,0.00121458531944459,0.00090282887686044
33700,0.00141141259108432,0.000879213854204863
33800,0.00120470746868681,0.00119246437679976
33900,0.00107268977524437,0.000948758970480412
34000,0.00107457418503138,0.00127193122170866
34100,0.00130046099227997,0.000966623949352652
34200,0.00116241578784928,0.00102511350996792
34300,0.00114773764580793,0.000874984660185874
34400,0.0012133390860704,0.000913694326300174
34500,0.00148479474264821,0.000854666752275079
34600,0.00138559514502264,0.000861293578054756
34700,0.0010077636451059,0.000931250397115946
34800,0.00357488334225672,0.000978767988272011
34900,0.00137555327236682,0.00104492565151304
35000,0.00132827089125323,0.000863823748659343
35100,0.00131297682772768,0.000905722554307431
35200,0.0017817338536268,0.000810963858384639
35300,0.00125059322323828,0.000901992723811418
35400,0.00230273632909532,0.0010185269638896
35500,0.000946584672561861,0.00103083939757198
35600,0.00094119985635878,0.0010665823938325
35700,0.00123088138536825,0.000895801756996661
35800,0.001952175512895,0.000957874581217766
35900,0.00126642010032767,0.000892066105734557
36000,0.00135364791763066,0.000819098378997296
36100,0.00170947337559874,0.000979002797976136
36200,0.0012148638326951,0.0010687755420804
36300,0.00123257141460289,0.00112212530802935
36400,0.00112931471031407,0.000845648988615721
36500,0.00112387744706328,0.00117205863352865
36600,0.00212467715481667,0.000852327793836594
36700,0.00130587107660704,0.000972445879597217
36800,0.00110051220825582,0.000958787801209837
36900,0.00122630062415486,0.00104290898889303
37000,0.00155193972032881,0.00110082281753421
37100,0.00134102465031702,0.000934551353566349
37200,0.00130354063033974,0.00105888082180172
37300,0.00123654460611932,0.00107829377520829
37400,0.0012186038564493,0.000910107744857669
37500,0.0012331246416572,0.000829659926239401
37600,0.00173991358770157,0.000957632437348366
37700,0.00127474095248724,0.000953320413827896
37800,0.00110401543172577,0.000857929640915245
37900,0.00118932412143331,0.00085218925960362
38000,0.00146007370304306,0.000918983190786093
38100,0.00101728634012255,0.0010487079853192
38200,0.00164094798439469,0.000932834111154079
38300,0.0014069200546336,0.00105809257365763
38400,0.00105134986139482,0.00105062685906887
38500,0.00111648209122964,0.000874909514095634
38600,0.00115791294331106,0.000915674085263163
38700,0.00113529489388972,0.000743403856176883
38800,0.00148259815096053,0.000886193360202014
38900,0.00126684950471934,0.000975428731180727
39000,0.00208129113804961,0.000940875092055649
39100,0.00122283697348985,0.00083745364099741
39200,0.000942235902149776,0.000887298490852118
39300,0.00108326187972284,0.000939349527470767
39400,0.00129577213503549,0.000911149370949715
39500,0.00105999423605032,0.000926903216168284
39600,0.00138242468968603,0.000971361820120364
39700,0.0024973941967015,0.000824739225208759
39800,0.00136863892056145,0.000937041011638939
39900,0.00181106883057873,0.000892862328328192
40000,0.00114339123795917,0.000976155570242554
40100,0.00119513320041945,0.000876100326422602
40200,0.00153570052856206,0.00100823771208525
40300,0.00147168973994154,0.000877906451933086
40400,0.00134719210432019,0.00122739898506552
40500,0.00122719348313274,0.000834910199046135
40600,0.00128048619214073,0.0010322171729058
40700,0.00144282298004053,0.000990842818282545
40800,0.00124465621079229,0.000777224078774452
40900,0.00151321760143054,0.000926295528188348
41000,0.00142285384797189,0.00114415108691901
41100,0.00109253337331682,0.00113620888441801
41200,0.00127223902989691,0.00106043973937631
41300,0.00140443436570724,0.00114986835978925
41400,0.00109649119633224,0.000899504404515028
41500,0.00126928715163431,0.000915303360670805
41600,0.00109403927594231,0.00080164527753368
41700,0.00131206082959355,0.000909177004359663
41800,0.00117449085637134,0.00103414943441749
41900,0.00118146090118399,0.000902623520232737
42000,0.00103029270088811,0.00103805307298899
42100,0.00137519413231858,0.00105636310763657
42200,0.00139707131276658,0.000987751642242074
42300,0.00107108395875604,0.000923243933357298
42400,0.00106911317313483,0.0010904025984928
42500,0.00110905809537349,0.00105653691571206
42600,0.00121044513033582,0.00101124553475529
42700,0.00157301249569013,0.00117349065840244
42800,0.00169050739436954,0.000953508599195629
42900,0.00123599444016826,0.00102741562295705
43000,0.00105086646244644,0.00111224944703281
43100,0.000982641368478028,0.000907630077563226
43200,0.00132654934160107,0.00088909943588078
43300,0.00116661127611169,0.000863471592310816
43400,0.00117466018588073,0.00097754318267107
43500,0.00112783723825539,0.000873318174853921
43600,0.0015506975895398,0.000933058850932866
43700,0.00191665992046374,0.000891193863935769
43800,0.00113518172450777,0.000904977496247739
43900,0.00124631876583575,0.000948048080317676
44000,0.00117782359490976,0.000961532117798924
44100,0.0011869921620282,0.000988914165645838
44200,0.00164791880512559,0.000984636251814663
44300,0.00116273579257441,0.00121846469119191
44400,0.00157141373089686,0.00101076683495194
44500,0.00121308451419186,0.000867750379256904
44600,0.00120720130108083,0.0011502382112667
44700,0.00108530268876628,0.000965039653237909
44800,0.00116044619635887,0.00107801205012947
44900,0.00124437504663695,0.000948156171943992
45000,0.00122505131925286,0.000905105378478765
45100,0.00122622587130139,0.00137734576128423
45200,0.00115354459255413,0.000990393687970936
45300,0.00139497214408936,0.000990743516013026
45400,0.00136515604077172,0.000945801439229399
45500,0.00163039964438302,0.00110588094685227
45600,0.00111931813275463,0.00109588832128793
45700,0.00176312428838334,0.000970141845755279
45800,0.00128452209865595,0.0008296993910335
45900,0.00146512883692061,0.000919769576285034
46000,0.00127339780744289,0.000917648896574974
46100,0.00129131428855762,0.000935842108447105
46200,0.00169342517997669,0.000914090836886317
46300,0.00110228788369585,0.000958421034738421
46400,0.00121570277094073,0.000908822228666395
46500,0.00110786499903856,0.0011014916235581


==> Data/training_metrics2.csv <==
iter,trainLoss,valLoss
0,NaN,0.000742881034966558
100,0.00110685519172028,0.000777834793552756
200,0.00118553313265833,0.000707708531990647
300,0.000941573618165104,0.000772950588725507
400,0.00108915859780317,0.000791533209849149
500,0.00112715543288684,0.000854739220812917
600,0.000911120825454309,0.000849299773108214
700,0.000877949913229755,0.00074569194111973
800,0.000915224923860263,0.000830823846627027
900,0.000960724478731114,0.000821401423308998
1000,0.000977545069125004,0.000649803900159895
1100,0.00114284715756502,0.000775454915128648
1200,0.00111484060634627,0.000664019258692861
1300,0.00114852444446822,0.000834244478028268
1400,0.000905657926523025,0.000837579776998609
1500,0.00101369271390126,0.000828096701297909
1600,0.000853481304909231,0.000766134995501488
1700,0.0010068586043481,0.00087381771299988
1800,0.0011676684020051,0.000754579319618642
1900,0.00128802274407715,0.000788145640399307
2000,0.00108919409783348,0.00085413089254871
2100,0.000763217248362862,0.000713838671799749
2200,0.00117062716572699,0.000783873139880598
2300,0.00148130387738297,0.000781372771598399
2400,0.000939366030389004,0.000802593480329961
2500,0.000997552510086101,0.0007931919535622
2600,0.00126055612261829,0.000679970253258944
2700,0.000941312251391432,0.000727975915651768
2800,0.000968384357614435,0.000793780141975731
2900,0.00121182313814651,0.000833898375276476
3000,0.000984824940359236,0.000830335658974946
3100,0.00091876980382407,0.000943231920246035
3200,0.000877337346505095,0.000717048475053161
3300,0.000906470955853799,0.00087294727563858
3400,0.00134131721298814,0.000843262067064643
3500,0.000967674448802611,0.000891186180524528
3600,0.00108892310515423,0.000924494699575007
3700,0.000968158140921286,0.000719546689651906
3800,0.000911899191791374,0.000953731127083302
3900,0.00106484722577559,0.000916839228011668
4000,0.000906420154831671,0.000866516202222556
4100,0.00086401175574321,0.000821391935460269
4200,0.000944414722490125,0.000869539740961045
4300,0.000788795438435626,0.000727139238733798
4400,0.000747291622651944,0.000998008414171636
4500,0.00145602532640333,0.000979282660409808
4600,0.00125547485874828,0.000660318066366017
4700,0.000954140193259256,0.000940391037147492
4800,0.000984141673028076,0.000868546194396913
4900,0.00115516232528337,0.000690107757691294
5000,0.00088024319637008,0.000830313831102103
5100,0.000945550008590428,0.00084816082380712
5200,0.00144240511686258,0.000773334875702858
5300,0.000948979409344442,0.000879412342328578
5400,0.000767277231006654,0.000908836140297353
5500,0.00100113273611877,0.000677576172165573
5600,0.000927327524073293,0.000747945392504334
5700,0.000967823731956021,0.00091137713752687
5800,0.000988059838722295,0.000936247524805367
5900,0.00105617325309672,0.000728504091966897
6000,0.00102728139024956,0.000743112643249333
6100,0.000926785684422461,0.00102365866769105
6200,0.000798777457513629,0.000933499133680016
6300,0.00105262664384761,0.000765715667512268
6400,0.00103676002265976,0.000719903153367341
6500,0.00100125997687981,0.000764831260312349
6600,0.000909069563846447,0.000821939378511161
6700,0.00146610041578311,0.000741357041988522
6800,0.00135405599932098,0.000854119833093137
6900,0.0013418906907042,0.000766193552408367
7000,0.000956703048200988,0.000905307300854474
7100,0.000777189201189402,0.000816622690763324
7200,0.00187701290609828,0.000826566247269511
7300,0.00081315610918092,0.000873059267178178
7400,0.000964193472864488,0.00093948288122192
7500,0.00107131159958585,0.000920478021726012
7600,0.00088042859489551,0.000983496895059943
7700,0.00140409686405795,0.00071743200533092
7800,0.00160694293887965,0.00086500245379284
7900,0.000900094212068028,0.000913907482754439
8000,0.000827674642504746,0.000880395877175033
8100,0.000891096030047917,0.000780753558501601
8200,0.00102910744338791,0.000823776179458946
8300,0.00205801184460897,0.00100037246011198
8400,0.000857319596378231,0.000865259731654078
8500,0.000950170178114915,0.000777153705712408
8600,0.00109593680286128,0.000898483209311962
8700,0.00117628239948864,0.000898035010322928
8800,0.00133110079026384,0.000938053184654564
8900,0.00109812000666755,0.00083919963799417
9000,0.00100072322800082,0.000958219112362713
9100,0.000923653491370751,0.000987200415693223
9200,0.00102560404727631,0.000666646286845207
9300,0.000880279654628832,0.000961742887739092
9400,0.000769502671929227,0.000748620834201574
9500,0.000977393980253055,0.000771606632042676
9600,0.000882131798469557,0.000853708304930478
9700,0.000906694910792203,0.0010712833609432
9800,0.000910073319392165,0.000909920025151223
9900,0.00199283054323572,0.000815578794572502
10000,0.00175847956451486,0.000854146317578852
10100,0.0012566037401973,0.000893599179107696
10200,0.00125115860116195,0.000777694571297616
10300,0.000957379079621986,0.000740074377972633
10400,0.00119935191821051,0.000818563799839467
10500,0.000949987184683824,0.00095683679683134
10600,0.00108465563490175,0.000878516293596476
10700,0.000875069234556926,0.000775430875364691
10800,0.000934344732101076,0.000977522227913141
10900,0.00115519452374971,0.000867173599544913
11000,0.000876683029986036,0.000962473975960165
11100,0.00101650214472523,0.000962521356996149
11200,0.000845748620643874,0.00102544610854238
11300,0.000947173563113445,0.000889483955688775
11400,0.000869918900634141,0.000814914586953819
11500,0.00083258966070644,0.000837675586808473
11600,0.000868492839032804,0.00093793316045776
11700,0.000801125790367354,0.000871795695275068
11800,0.000873959516038327,0.000879444123711437
11900,0.000728456631867786,0.000860266503877938
12000,0.000713891753496567,0.000863199995364994
12100,0.000888370417882819,0.000739454873837531
12200,0.000797544408491348,0.000966406136285514
12300,0.00102081448820579,0.000790168181993067
12400,0.000860544294422423,0.00079781370004639
12500,0.000859488498129979,0.000981694553047419
12600,0.000838306300606408,0.000927024928387254
12700,0.000898260104376528,0.000729880703147501
12800,0.000791946537229726,0.000772820319980383
12900,0.00322438946508247,0.000882959284354001
13000,0.00104177934919998,0.000834468519315124
13100,0.000925699560924109,0.000791813479736447
13200,0.000926224141169711,0.000917873112484813
13300,0.00138232346764387,0.000716448819730431
13400,0.000932317629011381,0.000852996250614524
13500,0.000906520543977277,0.000924996333196759
13600,0.00095750386419932,0.000779375724960119
13700,0.00138998041815049,0.000735262408852577
13800,0.00086648476202853,0.000806625233963132
13900,0.000996102964878843,0.0008923658169806
14000,0.00102252894408889,0.0008015395142138
14100,0.00076396702704598,0.000967612955719233
14200,0.000871314114489871,0.000950245710555464
14300,0.000892187926866244,0.000891269999556243
14400,0.000897187563858488,0.00106695399153978
14500,0.000982514574268275,0.000808029493782669
14600,0.000884567265254574,0.000769881415180862
14700,0.0010713848694085,0.000885948771610856
14800,0.000885401972395024,0.000873179640620947
14900,0.00114239960425493,0.000822312023956329
15000,0.00074439186811463,0.000922570412512869
15100,0.000822452148514907,0.000933278584852815
15200,0.000938591917548682,0.000805401708930731
15300,0.000874721388610234,0.000943563296459615
15400,0.000980331907771936,0.000850089534651488
15500,0.000911953930126532,0.00103967729955912

